Fragmentation in Dusty Low-Metallicity Star Forming Halos

The first stars in the universe, termed Population III, are thought to have been very massive compared to the stars that form in the present epoch. As feedback from the first generation of stars altered the contents of the interstellar medium, the universe switched to a low-mass mode of star formation, which continues in the high metallicity stars formed in the present era. Several studies have investigated the transition between metal-free and metal-enriched star formation, with tentative evidence being found for a metallicity threshold near 10^-3.5 Z_sun due to atomic and molecular transitions and another threshold near 10^-5.5 Z_sun due to dust. In this work, we simulate the formation of stars in idealized low-metallicity halos using the AMR code Enzo. We conduct several simulations of 10^6 M_sun and 10^7 M_sun halos in which the metal content, initial rotation, and degree of turbulence are varied in order to study the effect of these properties on gas fragmentation over a range of densities. We find tentative support for the idea of a critical metallicity, but the effect of varying metallicity on the gas we observe is not as dramatic as what has been reported in earlier studies. We find no clear relation between the initial spin or the initial level of turbulence in the halo and the final properties of the gas contained therein. Additionally, we find that the degree to which the Jeans length is refined, the initial density profile of the gas, and the inclusion of deuterium chemistry each have a significant effect on the evolution and fragmentation of the gas in the halo - in particular, we find that at least 64 grid cells are needed to cover the Jeans length in order to properly resolve the fragmentation.

==> figs/hmzm3_evolution.eps_summary.txt <==
1e-22(green): ../metallicity/high_mass/hmzm3/DD0173/DD0173 
1e-20(red): ../metallicity/high_mass/hmzm3/DD0231/DD0231 
1e-18(blue): ../metallicity/high_mass/hmzm3/DD0252/DD0252 
1e-16(orange): ../metallicity/high_mass/hmzm3/DD0267/DD0267 
1e-14(black): ../metallicity/high_mass/hmzm3/DD0279/DD0279 


==> hmzm3_evolution.eps_summary.txt <==
1e-22(green): ../metallicity/high_mass/hmzm3/DD0173/DD0173 
1e-20(red): ../metallicity/high_mass/hmzm3/DD0231/DD0231 
1e-18(blue): ../metallicity/high_mass/hmzm3/DD0252/DD0252 
1e-16(orange): ../metallicity/high_mass/hmzm3/DD0267/DD0267 
1e-14(black): ../metallicity/high_mass/hmzm3/DD0279/DD0279 

